Learning MDL logic programs from noisy data

Many inductive logic programming approaches struggle to learn programs from noisy data. To overcome this limitation, we introduce an approach that learns minimal description length programs from noisy data, including recursive programs. Our experiments on several domains, including drug design, game playing, and program synthesis, show that our approach can outperform existing approaches in terms of predictive accuracies and scale to moderate amounts of noise.

==> results/alzheimer_toxic_aleph_False_timeout.csv <==
timeout,acc_av,acc_std,time_av,time_std,combine_av,combine_std
0,50,0,0,0,0,0
5,50,0,5,0,0,0
10,50,0,10,0,0,0
15,50,0,15,0,0,0
20,50,0,20,0,0,0
25,50,0,25,0,0,0
30,50,0,30,0,0,0
35,50,0,35,0,0,0
40,50,0,40,0,0,0
45,50,0,45,0,0,0


==> results/alzheimer_toxic_maxsynth_maxsat_c_timeout.csv <==
timeout,acc_av,acc_std,time_av,time_std,combine_av,combine_std
0,50,0,0,0,0,0
5,72,1,5,0,0,0
10,73,1,10,0,0,0
15,72,2,15,0,0,0
20,72,2,20,0,0,0
25,72,1,25,0,0,0
30,72,1,30,0,0,0
35,72,1,35,0,0,0
40,72,1,43,3,0,0
45,72,1,45,0,0,0


==> results/alzheimer_toxic_noisypopper_uwrmaxsat_c_timeout.csv <==
timeout,acc_av,acc_std,time_av,time_std
1,58,1,1,0
2,64,2,12,9
3,68,2,4,0
4,70,1,4,0
5,70,1,5,0
6,70,1,17,9
7,70,1,18,10
8,71,1,26,12
9,72,1,9,0


==> results/alzheimer_toxic_popper_timeout.csv <==
timeout,acc_av,acc_std,time_av,time_std,combine_av,combine_std
0,50,0,0,0,0,0
5,55,1,5,0,1,0
10,56,1,10,0,1,0
15,56,1,15,0,1,0
20,60,1,20,0,1,0
25,62,1,25,0,1,0
30,63,1,30,0,1,0
35,63,1,35,0,1,0
40,63,1,40,0,1,0
45,63,1,45,0,1,0


==> results/coins_maxsynth.csv <==
xs,acc_av,acc_std,time_av,time_std
0,50.0,0.0,0.0,0.0
10,94.88805970149254,2.5,10.0235900584,0.0008759743579950495
20,94.88805970149254,2.5,20.0373889084,0.001702161874475443
30,97.38805970149254,0.0,30.062163592,0.010216931004041894
40,92.91044776119404,2.7728927244013772,40.05262650820001,0.002220019061118375
50,90.41044776119404,2.888238067691955,50.0928442584,0.017916712028580282


==> results/coins_popper.csv <==
xs,acc_av,acc_std,time_av,time_std
0,50,0.0,0.0,0.0
10,50,0.0,10.024754808399999,0.0026028506925285786
20,50,0.0,20.0320924834,0.0008639155447103281
30,50,0.0,30.0498796082,0.002393216612195863
40,50,0.0,40.068074925,0.002102642600830703
50,50,0.0,44.9667731582,2.1354251486848894


==> results/dropk__0.2_aleph_False_timeout.csv <==
timeout,acc_av,acc_std,time_av,time_std,combine_av,combine_std
0,50,0,0,0,0,0
5,50,0,5,0,0,0
10,50,0,10,0,0,0
15,50,0,14,1,0,0
20,50,0,18,1,0,0
25,50,0,21,2,0,0
30,50,0,23,3,0,0


==> results/dropk__0.2_maxsynth_maxsat_c_timeout.csv <==
timeout,acc_av,acc_std,time_av,time_std,combine_av,combine_std
0,50,0,0,0,0,0
5,100,0,5,0,0,0
10,100,0,10,0,0,0
15,100,0,15,0,0,0
20,100,0,20,0,0,0
25,100,0,25,0,0,0
30,100,0,30,0,0,0


==> results/dropk__0.2_popper_timeout.csv <==
timeout,acc_av,acc_std,time_av,time_std,combine_av,combine_std
0,50,0,0,0,0,0
5,52,0,5,0,1,0
10,52,0,10,0,1,0
15,52,0,15,0,1,0
20,52,0,20,0,1,0
25,52,0,25,0,1,0
30,52,0,30,0,1,0


==> results/dropk_aleph_False_noise.csv <==
xs,acc_av,acc_std,time_av,time_std,combine_av,combine_std
0,54.98,4.98,898.64,160.53,0,0.0
10,50.0,0.0,402.73,174.83,0,0.0
20,50.0,0.0,381.28,178.73,0,0.0
30,49.84,0.16,138.71,50.57,0,0.0
40,50.01,0.0,404.41,175.84,0,0.0


==> results/dropk_aleph_noise.csv <==
xs,acc_av,acc_std,time_av,time_std
0,50.0,0.0,541.27,58.76
10,50.0,0.0,320.11,93.66
20,50.0,0.0,311.74,96.13
30,50.28,0.29,320.81,93.6
40,50.02,0.01,221.46,83.11


==> results/dropk_maxsynth_maxsat_c_noise.csv <==
xs,acc_av,acc_std,time_av,time_std,combine_av,combine_std
0,100.0,0.0,7.08,1.16,0.11,0.02
10,100.0,0.0,1200.0,0.0,0.09,0.02
20,100.0,0.0,1200.0,0.0,0.07,0.02
30,100.0,0.0,1200.0,0.0,0.05,0.01
40,89.14,5.14,1200.0,0.0,0.04,0.02


==> results/dropk_noisypopper_uwrmaxsat_c_noise.csv <==
xs,acc_av,acc_std,time_av,time_std
0,100.0,0.0,5.84,1.23
10,100.0,0.0,600.19,0.02
20,100.0,0.0,600.17,0.04
30,96.81,2.49,600.18,0.02
40,85.72,6.4,600.16,0.01


==> results/dropk_popper_noise.csv <==
xs,acc_av,acc_std,time_av,time_std,combine_av,combine_std
0,100.0,0.0,3.67,0.71,0.38,0.08
10,54.17,0.59,1200.0,0.0,3.54,0.71
20,53.71,0.59,1200.0,0.0,2.73,0.19
30,49.97,0.5,1200.0,0.0,4.57,0.64
40,50.63,0.53,1200.0,0.0,3.84,0.7


==> results/droplast_maxsynth.csv <==
xs,acc_av,acc_std,time_av,time_std
0,50.0,0.0,0.0,0.0
10,90.0,10.0,10.0728386338,0.01625315581599727
20,100.0,0.0,20.056195466400002,0.009600456046016724
30,100.0,0.0,30.0727691582,0.02383713076631384
40,100.0,0.0,40.0937209836,0.015221063889978202
50,100.0,0.0,50.0483020832,0.015915028459962868


==> results/droplast_popper.csv <==
xs,acc_av,acc_std,time_av,time_std
0,50,0.0,0.0,0.0
10,50,0.0,10.0746327584,0.015521047776515272
20,50,0.0,20.0866057162,0.01948880797201426
30,50,0.0,30.0708785334,0.026836304434045482
40,50,0.0,40.069757175199996,0.008018920573596947
50,50,0.0,50.058853516599996,0.0102351896583734


==> results/iggp-buttons_next_aleph_noise.csv <==
xs,acc_av,acc_std,time_av,time_std
0,57.82,0.0,1.25,0.02
10,55.78,1.11,1.5,0.01
20,56.39,1.07,1.81,0.03
30,53.48,1.77,2.3,0.21
40,52.47,2.26,2.33,0.03


==> results/iggp-buttons_next_noisypopper_uwrmaxsat_c_noise.csv <==
xs,acc_av,acc_std,time_av,time_std
0,79.63,0.0,5.66,0.14
10,78.8,0.82,5.94,0.12
20,75.19,0.39,7.34,0.2
30,77.6,1.49,8.02,0.39
40,69.17,3.44,10.22,0.58


==> results/iggp-buttons_next_popper_noise.csv <==
xs,acc_av,acc_std,time_av,time_std
0,96.3,1.23,6.64,0.07
10,74.92,1.61,7.52,0.22
20,63.37,1.82,8.52,0.22
30,57.52,1.49,9.01,0.35
40,56.51,1.22,10.88,0.64


==> results/iggp-scissors_paper_stone_next_aleph_False_noise.csv <==
xs,acc_av,acc_std,time_av,time_std,combine_av,combine_std
0,100.0,0.0,25.82,2.43,0,0.0
10,73.51,2.88,884.39,41.69,0,0.0
20,50.0,0.0,1200.92,0.05,0,0.0
30,52.55,1.67,1178.2,9.02,0,0.0
40,50.0,0.0,1200.76,0.06,0,0.0


==> results/iggp-scissors_paper_stone_next_maxsynth_maxsat_c_noise.csv <==
xs,acc_av,acc_std,time_av,time_std,combine_av,combine_std
0,100.0,0.0,50.34,0.85,0.25,0.01
10,100.0,0.0,60.46,1.93,0.25,0.01
20,100.0,0.0,66.27,1.49,0.27,0.01
30,92.52,3.42,157.38,0.99,0.32,0.02
40,70.72,4.54,161.45,2.53,0.23,0.03


==> results/iggp-scissors_paper_stone_next_popper_noise.csv <==
xs,acc_av,acc_std,time_av,time_std,combine_av,combine_std
0,100.0,0.0,52.87,1.08,0.31,0.01
10,63.13,1.86,72.44,2.42,0.23,0.03
20,59.04,1.81,74.87,1.89,0.2,0.02
30,54.2,1.35,176.39,1.81,0.24,0.07
40,49.58,0.28,184.01,1.22,0.12,0.03


==> results/zendo2__0.2_aleph_False_timeout.csv <==
timeout,acc_av,acc_std,time_av,time_std,combine_av,combine_std
0,50,0,0,0,0,0
30,50,0,30,0,0,0
60,50,0,60,0,0,0
90,50,0,90,0,0,0
120,50,0,120,0,0,0
150,50,0,150,0,0,0
180,52,2,178,2,0,0
210,55,2,203,5,0,0
240,58,2,218,7,0,0


==> results/zendo2__0.2_maxsynth_maxsat_c_timeout.csv <==
timeout,acc_av,acc_std,time_av,time_std,combine_av,combine_std
0,50,0,0,0,0,0
30,83,1,30,0,2,0
60,97,2,53,3,40,15
90,97,2,65,6,53,25
120,97,2,71,8,29,9
150,97,2,80,13,36,12
180,97,2,80,13,34,12
210,97,2,93,19,48,17
240,97,2,80,13,35,11


==> results/zendo2__0.2_popper_timeout.csv <==
timeout,acc_av,acc_std,time_av,time_std,combine_av,combine_std
0,50,0,0,0,0,0
30,57,1,30,0,0,0
60,58,1,60,0,0,0
90,58,1,90,0,0,0
120,58,1,102,3,0,0
150,58,1,102,3,0,0
180,58,1,101,2,0,0
210,58,2,100,2,0,0
240,58,2,96,3,0,0

